An eclipsing M-dwarf close to the hydrogen burning limit from NGTS

We present the discovery of NGTS J0930-18, an extreme mass ratio eclipsing M-dwarf binary system with an early M-dwarf primary and a late M-dwarf secondary close to the hydrogen burning limit. Global modelling of photometry and radial velocities reveals that the secondary component (NGTS J0930-18 B) has a mass of M=$0.0818 ^{+0.0040}_{-0.0015}$ $M_*$ and radius of R=$0.1059 ^{+0.0023}_{-0.0021}$ $R_*$, making it one of the lowest mass stars with direct mass and radius measurements. With a mass ratio of q =$0.1407 ^{+0.0065}_{-0.017}$, NGTS J0930-18 has the lowest mass ratio of any known eclipsing M-dwarf binary system, posing interesting questions for binary star formation and evolution models. The mass and radius of NGTS J0930-18 B is broadly consistent with stellar evolutionary models. NGTS J0930-18 B lies in the sparsely populated mass radius parameter space close to the substellar boundary. Precise measurements of masses and radii from single lined eclipsing binary systems of this type are vital for constraining the uncertainty in the mass-radius relationship - of importance due to the growing number of terrestrial planets being discovered around low mass stars.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
